Span programs and quantum algorithms for st-connectivity and claw detection

We introduce a span program that decides st-connectivity, and generalize the span program to develop quantum algorithms for several graph problems. First, we give an algorithm for st-connectivity that uses O(n d^{1/2}) quantum queries to the n x n adjacency matrix to decide if vertices s and t are connected, under the promise that they either are connected by a path of length at most d, or are disconnected. We also show that if T is a path, a star with two subdivided legs, or a subdivision of a claw, its presence as a subgraph in the input graph G can be detected with O(n) quantum queries to the adjacency matrix. Under the promise that G either contains T as a subgraph or does not contain T as a minor, we give O(n)-query quantum algorithms for detecting T either a triangle or a subdivision of a star. All these algorithms can be implemented time efficiently and, except for the triangle-detection algorithm, in logarithmic space. One of the main techniques is to modify the st-connectivity span program to drop along the way "breadcrumbs," which must be retrieved before the path from s is allowed to enter t.

==> images/Original images/K5labeled.txt <==
%structure
% attempt to replicate the structure image
%% path is /private/var/tmp/folders.501/TemporaryItems/latexit-1.10.0/
%\raisebox{-1.25em}{\makebox[0em][l]{\includegraphics{structure}}}
\begin{pspicture}[unit=.5in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=.8pt,linecolor=black} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(1;90){a}
\pnode(1;162){b}
\pnode(1;234){c}
\pnode(1;306){d}
\pnode(1;378){e}

\psdots(a)(b)(c)(d)(e)
%\psline(a)(b)(c)(d)(e)(a)
\psset{labelsep=.04}
\pcline(a)(b) \mput*{\small $\!0\!$}
\pcline(b)(c) \mput*{\small $\!0\!$}
\pcline(c)(d) \mput*{\small $\!0\!$}
\pcline(d)(e) \mput*{\small $\!0\!$}
\pcline(e)(a) \mput*{\small $\!0\!$}
\pcline(a)(c) \mput*{\small $\!\!1\!\!$}
\pcline(a)(d) \mput*{\small $\!\!1\!\!$}
\pcline(b)(d) \mput*{\small $\!\!1\!\!$}
\pcline(b)(e) \mput*{\small $\!\!1\!\!$}
\pcline(c)(e) \mput*{\small $\!\!1\!\!$}

\psset{nodesep=.25,angle=180}
\rput([angle=90]a){$a$}
\rput([angle=150]b){$b$}
\rput([angle=150]c){$c$}
\rput([angle=30]d){$d$}
\rput([angle=30]e){$e$}

\end{pspicture}



\documentclass[10pt]{article}
\usepackage{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly accentuated characters

\usepackage{graphicx}
%\include{qcircuit}
%\newcommand{\targup}{*{\xy{<0em,0em>*{} \ar @{ - } +<.4em,0em> \ar @{ - } -<.4em,0em> \ar @{ - } +<0em,.4em> \ar @{ - } -<0em,.3em>},*+<.8em>\frm{o}\endxy} \qw}
%\renewcommand{\targ}{\targup}

\newcommand{\bra}[1]{{\langle#1|}}
\newcommand{\ket}[1]{{|#1\rangle}}
\newcommand{\braket}[2]{{\langle#1|#2\rangle}}
\newcommand{\ketbra}[2]{{\ket{#1}\!\bra{#2}}}
\newcommand{\abs}[1]{{\lvert #1\rvert}}	% since the delimiters do not scale, it might be a good idea to add a dummy {} at the end, so \abs{big expression}^2 has the superscript at a low height
\newcommand{\norm}[1]{{\| #1 \|}}
\newcommand{\eps}{{\epsilon}}
\newcommand{\binomial}[2]{\ensuremath{\left(\begin{smallmatrix}#1 \\ #2 \end{smallmatrix}\right)}}
\DeclareMathOperator{\Ex}{\operatorname{E}}
\DeclareMathOperator{\tr}{Tr}%{\operatorname{Tr}}
\newcommand{\identity}{\ensuremath{\boldsymbol{1}}} %\mathbb{I}
\newcommand\pr{{\bf {P}}}

\def\place #1#2#3{\mspace{#2}\makebox[0pt]{\raisebox{#3}{#1}}\mspace{-#2}}

%\usepackage{pst-all}
\usepackage{tikz}
 
\usetikzlibrary{arrows,decorations.pathmorphing,backgrounds,positioning,fit,shapes.misc}

\definecolor{Cayenne}{rgb}{0.5,0,0}
\definecolor{Midnight}{rgb}{0,0,0.5}
\definecolor{Plum}{rgb}{0.5,0,0.5}
\definecolor{Teal}{rgb}{0,0.5,0.5}
\definecolor{Clover}{rgb}{0,0.5,0}
\definecolor{Maroon}{rgb}{0.5,0,0.25}
\definecolor{Ocean}{rgb}{0,0.25,0.5}
\definecolor{Tangerine}{rgb}{1,0.5,0}
\definecolor{Strawberry}{rgb}{1,0,0.5}
\definecolor{Fern}{rgb}{0.25,0.5,0}
\definecolor{Aqua}{rgb}{0,0.5,1}
\definecolor{Moss}{rgb}{0,0.5,0.25}
\definecolor{Mocha}{rgb}{0.5,0.25,0}
\definecolor{Lemon}{rgb}{1,1,0}
\definecolor{Asparagus}{rgb}{0.5,0.5,0}
\definecolor{Grape}{rgb}{0.5,0,1}

\input{xy}
\xyoption{all}
\xyoption{graph}
\xyoption{poly}
%\xyoption{arrow}

==> images/Original images/K5skewlabeled.txt <==
%structure
% attempt to replicate the structure image
%% path is /private/var/tmp/folders.501/TemporaryItems/latexit-1.10.0/
%\raisebox{-1.25em}{\makebox[0em][l]{\includegraphics{structure}}}
\begin{pspicture}[unit=.5in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=.8pt,linecolor=black} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\def\outer{1.3}
\def\inner{.75}
\pnode(\outer;90){a}
\pnode(\outer;162){b}
\pnode(\outer;234){c}
\pnode(\outer;306){d}
\pnode(\outer;378){e}
\pnode(\inner;-90){a1}
\pnode(\inner;-18){b1}
\pnode(\inner;54){c1}
\pnode(\inner;126){d1}
\pnode(\inner;198){e1}

\psdots(a)(b)(c)(d)(e)
\psdots(a1)(b1)(c1)(d1)(e1)
\psline(a)(b)(c)(d)(e)(a)
\psline(a1)(b1)(c1)(d1)(e1)(a1)
\psline(a)(d1)(b)(e1)(c)(a1)(d)(b1)(e)(c1)(a)

\psset{nodesep=.3,angle=180}
\def\lab #1#2{$#1,#2$}
\rput([angle=90]a){\lab{a}{0}}
\rput([angle=162]b){\lab{b}{0}}
\rput([angle=234]c){\lab{c}{0}}
\rput([angle=306]d){\lab{d}{0}}
\rput([angle=378]e){\lab{e}{0}}
\rput([angle=90]a1){\lab{a}{1}}
\rput([angle=162]b1){\lab{b}{1}}
\rput([angle=234]c1){\lab{c}{1}}
\rput([angle=306]d1){\lab{d}{1}}
\rput([angle=378]e1){\lab{e}{1}}

\end{pspicture}



\documentclass[10pt]{article}
\usepackage{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly accentuated characters

\usepackage{graphicx}
%\include{qcircuit}
%\newcommand{\targup}{*{\xy{<0em,0em>*{} \ar @{ - } +<.4em,0em> \ar @{ - } -<.4em,0em> \ar @{ - } +<0em,.4em> \ar @{ - } -<0em,.3em>},*+<.8em>\frm{o}\endxy} \qw}
%\renewcommand{\targ}{\targup}

\newcommand{\bra}[1]{{\langle#1|}}
\newcommand{\ket}[1]{{|#1\rangle}}
\newcommand{\braket}[2]{{\langle#1|#2\rangle}}
\newcommand{\ketbra}[2]{{\ket{#1}\!\bra{#2}}}
\newcommand{\abs}[1]{{\lvert #1\rvert}}	% since the delimiters do not scale, it might be a good idea to add a dummy {} at the end, so \abs{big expression}^2 has the superscript at a low height
\newcommand{\norm}[1]{{\| #1 \|}}
\newcommand{\eps}{{\epsilon}}
\newcommand{\binomial}[2]{\ensuremath{\left(\begin{smallmatrix}#1 \\ #2 \end{smallmatrix}\right)}}
\DeclareMathOperator{\Ex}{\operatorname{E}}
\DeclareMathOperator{\tr}{Tr}%{\operatorname{Tr}}
\newcommand{\identity}{\ensuremath{\boldsymbol{1}}} %\mathbb{I}
\newcommand\pr{{\bf {P}}}

\def\place #1#2#3{\mspace{#2}\makebox[0pt]{\raisebox{#3}{#1}}\mspace{-#2}}

%\usepackage{pst-all}
\usepackage{tikz}
 
\usetikzlibrary{arrows,decorations.pathmorphing,backgrounds,positioning,fit,shapes.misc}

\definecolor{Cayenne}{rgb}{0.5,0,0}
\definecolor{Midnight}{rgb}{0,0,0.5}
\definecolor{Plum}{rgb}{0.5,0,0.5}
\definecolor{Teal}{rgb}{0,0.5,0.5}
\definecolor{Clover}{rgb}{0,0.5,0}
\definecolor{Maroon}{rgb}{0.5,0,0.25}
\definecolor{Ocean}{rgb}{0,0.25,0.5}
\definecolor{Tangerine}{rgb}{1,0.5,0}
\definecolor{Strawberry}{rgb}{1,0,0.5}
\definecolor{Fern}{rgb}{0.25,0.5,0}
\definecolor{Aqua}{rgb}{0,0.5,1}
\definecolor{Moss}{rgb}{0,0.5,0.25}
\definecolor{Mocha}{rgb}{0.5,0.25,0}
\definecolor{Lemon}{rgb}{1,1,0}
\definecolor{Asparagus}{rgb}{0.5,0.5,0}
\definecolor{Grape}{rgb}{0.5,0,1}

\input{xy}
\xyoption{all}
\xyoption{graph}
\xyoption{poly}
%\xyoption{arrow}

==> images/Original images/exampleG.txt <==
%structure
% attempt to replicate the structure image
%% path is /private/var/tmp/folders.501/TemporaryItems/latexit-1.10.0/
%\raisebox{-1.25em}{\makebox[0em][l]{\includegraphics{structure}}}
\begin{pspicture}[unit=.5in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=1pt,linecolor=black} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(0,.33){ra}
\pnode(0,-.33){rb}
\pnode(1,1){v11}  \pnode(1,-1){v31}
\pnode(1,.5){v21a}  \pnode(1,-.5){v21b}  \pnode(1,0){v21c}
\pnode(2,-.5){v22a}  \pnode(2,0){v22b}  \pnode(3,0){v23}
%\pnode([nodesep=1,angle=0]b){ba}

%\psset{arrows=cc-cc}  %% set the lines to have flush, round ends
\psdots(ra)(rb)(v11)(v21a)(v21b)(v21c)(v31)(v22a)(v22b)(v23)

\psline(v11)(ra)(v21a)
\psline(ra)(v21b)(v22a)(v21c)(v22b)(v23)
\psline(v21b)(rb)(v31)
%\pcline(ra)(v31)  \Aput{$\alpha_1$}

\psset{nodesep=.25,angle=180}
\rput([angle=120]ra){$r$}
\rput([angle=120]rb){$r$}
\rput([angle=30]v11){$v_{1,1}$}
\rput([angle=30]v21a){$v_{2,1}$}
\rput([angle=30]v21b){$v_{2,1}$}
\rput([angle=30]v21c){$v_{2,1}$}
\rput([angle=30]v31){$v_{3,1}$}
\rput([angle=30]v22a){$v_{2,2}$}
\rput([angle=30]v22b){$v_{2,2}$}
\rput([angle=30]v23){$v_{2,3}$}

\end{pspicture}

==> images/Original images/exampleH.txt <==
\begin{pspicture}[unit=.5in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=.8pt,linecolor=black} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(-1,.33){s}  \pnode(-1,-.33){t}

\def\dotsep{.15}
\pnode(0,.33){ra}  \pnode([nodesep=\dotsep,angle=90]ra){ra0}  \pnode([nodesep=\dotsep,angle=30]ra){ra1}  \pnode([nodesep=\dotsep,angle=-30]ra){ra2}  \pnode([nodesep=\dotsep,angle=-90]ra){ra3}
\pnode(0,-.33){rb}  \pnode([nodesep=\dotsep,angle=90]rb){rb0}  \pnode([nodesep=\dotsep,angle=30]rb){rb1}  \pnode([nodesep=\dotsep,angle=-30]rb){rb2}  \pnode([nodesep=\dotsep,angle=-90]rb){rb3}

\def\dotsep2{.07}
\pnode(1,1){v11}  \pnode([nodesep=\dotsep2,angle=90]v11){v111}  \pnode([nodesep=\dotsep2,angle=-90]v11){v112}

\pnode(1,-1){v31}  \pnode([nodesep=\dotsep2,angle=90]v31){v311}  \pnode([nodesep=\dotsep2,angle=-90]v31){v312}

\pnode(1,.5){v21a}  \pnode([nodesep=\dotsep2,angle=90]v21a){v21a1}  \pnode([nodesep=\dotsep2,angle=-90]v21a){v21a2}

\pnode(1,-.5){v21b}  \pnode([nodesep=\dotsep2,angle=90]v21b){v21b1}  \pnode([nodesep=\dotsep2,angle=-90]v21b){v21b2}

\pnode(1,0){v21c}  \pnode([nodesep=\dotsep2,angle=90]v21c){v21c1}  \pnode([nodesep=\dotsep2,angle=-90]v21c){v21c2}

\pnode(2,-.5){v22a}  \pnode([nodesep=\dotsep2,angle=90]v22a){v22a1}  \pnode([nodesep=\dotsep2,angle=-90]v22a){v22a2}

\pnode(2,0){v22b}  \pnode([nodesep=\dotsep2,angle=90]v22b){v22b1}  \pnode([nodesep=\dotsep2,angle=-90]v22b){v22b2}

\pnode(3,0){v23}  \pnode([nodesep=\dotsep2,angle=90]v23){v231}  \pnode([nodesep=\dotsep2,angle=-90]v23){v232}

%\pnode([nodesep=1,angle=0]b){ba}

\psset{linewidth=.6pt,linecolor=gray}
\pscircle(ra){.25}
\pscircle(rb){.25}
\pscircle(v11){.15}
\pscircle(v21a){.15}
\pscircle(v21b){.15}
\pscircle(v21c){.15}
\pscircle(v22a){.15}
\pscircle(v22b){.15}
\pscircle(v23){.15}
\pscircle(v31){.15}
%\psset{arrows=cc-cc}  %% set the lines to have flush, round ends
\psset{linewidth=.8pt,linecolor=black}

\psline(s)(ra0) \psline(s)(rb0)  \psline(t)(ra3)  \psline(t)(rb3)
%\psline(ra)(v11)
\psline[linecolor=blue](ra0)(v111)  \psline[linecolor=blue](ra1)(v112)  \psline(v111)(v112)
%\psline(ra)(v21a)
\psline[linecolor=blue](ra1)(v21a1)  \psline[linecolor=blue](ra2)(v21a2)
%\psline(ra)(v21b)
\psline[linecolor=blue](ra1)(v21b1)  \psline[linecolor=blue](ra2)(v21b2)
%\psline(v21b)(v22a)(v21c)(v22b)(v23)
\psline(v21b1)(v22a1)(v21c1)(v22b1)(v231)  \psline(v21b2)(v22a2)(v21c2)(v22b2)(v232)  \psline(v231)(v232)
%\psline(rb)(v21b)
\psline[linecolor=blue](rb1)(v21b1)  \psline[linecolor=blue](rb2)(v21b2)
%\psline(rb)(v31)
\psline[linecolor=blue](rb2)(v311)  \psline[linecolor=blue](rb3)(v312)
\psline(v311)(v312)
%\pcline(ra)(v31)  \Aput{$\alpha_1$}

\psset{dotsize=3pt}
\psdots(ra0)(ra1)(ra2)(ra3)
\psdots(rb0)(rb1)(rb2)(rb3)
\psdots(v111)(v112)
\psdots(v21a1)(v21a2)
\psdots(v21b1)(v21b2)
\psdots(v21c1)(v21c2)
\psdots(v22a1)(v22a2)
\psdots(v22b1)(v22b2)
\psdots(v231)(v232)
\psdots(v311)(v312)
\psdots(s)(t)

\psset{nodesep=.25,angle=30}
\rput([angle=120]s){$s$}
\rput([angle=120]t){$t$}
%\rput([angle=120]ra){$r$}
%\rput([angle=120]rb){$r$}
%\rput([angle=30]v11){$v_{1,1}$}
%\rput([angle=30]v21a){$v_{2,1}$}
%\rput([angle=30]v21b){$v_{2,1}$}
%\rput([angle=30]v21c){$v_{2,1}$}
%\rput([angle=30]v31){$v_{3,1}$}
%\rput([angle=30]v22a){$v_{2,2}$}
%\rput([angle=30]v22b){$v_{2,2}$}
%\rput([angle=30]v23){$v_{2,3}$}
\psset{nodesep=.1}
\rput([angle=60]ra0){\tiny $0$}  \rput([angle=30]ra1){\tiny $1$}  \rput([angle=-30]ra2){\tiny $2$}  \rput([angle=-60]ra3){\tiny $3$}
\rput([angle=60]rb0){\tiny $0$}  \rput([angle=30]rb1){\tiny $1$}  \rput([angle=-30]rb2){\tiny $2$}  \rput([angle=-60]rb3){\tiny $3$}
\rput([angle=30]v111){\tiny $0$} \rput([angle=30]v112){\tiny $1$}
\rput([angle=30]v21a1){\tiny $0$} \rput([angle=30]v21a2){\tiny $1$}
\rput([angle=30]v21b1){\tiny $0$} \rput([angle=30]v21b2){\tiny $1$}
\rput([angle=150]v21c1){\tiny $0$} \rput([angle=150]v21c2){\tiny $1$}
\rput([angle=30]v311){\tiny $0$} \rput([angle=30]v312){\tiny $1$}
\rput([angle=30]v22a1){\tiny $0$} \rput([angle=30]v22a2){\tiny $1$}
\rput([angle=30]v22b1){\tiny $0$} \rput([angle=30]v22b2){\tiny $1$}
\rput([angle=30]v231){\tiny $0$} \rput([angle=30]v232){\tiny $1$}

\end{pspicture}

==> images/Original images/exampleHprime.txt <==
\begin{pspicture}[unit=.5in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=.8pt,linecolor=black} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(-1,.33){s}  \pnode(-1,-.33){t}

\def\dotsep{.15}
\pnode(0,.33){ra}  \pnode([nodesep=\dotsep,angle=90]ra){ra0}  \pnode([nodesep=\dotsep,angle=30]ra){ra1}  \pnode([nodesep=\dotsep,angle=-30]ra){ra2}  \pnode([nodesep=\dotsep,angle=-90]ra){ra3}
\pnode(0,-.33){rb}  \pnode([nodesep=\dotsep,angle=90]rb){rb0}  \pnode([nodesep=\dotsep,angle=30]rb){rb1}  \pnode([nodesep=\dotsep,angle=-30]rb){rb2}  \pnode([nodesep=\dotsep,angle=-90]rb){rb3}

\def\dotsep2{.07}
\pnode(1,1){v11}  \pnode([nodesep=\dotsep2,angle=90]v11){v111}  \pnode([nodesep=\dotsep2,angle=-90]v11){v112}

\pnode(1,-1){v31}  \pnode([nodesep=\dotsep2,angle=90]v31){v311}  \pnode([nodesep=\dotsep2,angle=-90]v31){v312}

\pnode(1,.5){v21a}  \pnode([nodesep=\dotsep2,angle=90]v21a){v21a1}  \pnode([nodesep=\dotsep2,angle=-90]v21a){v21a2}

\pnode(1,-.5){v21b}  \pnode([nodesep=\dotsep2,angle=90]v21b){v21b1}  \pnode([nodesep=\dotsep2,angle=-90]v21b){v21b2}

\pnode(1,0){v21c}  \pnode([nodesep=\dotsep2,angle=90]v21c){v21c1}  \pnode([nodesep=\dotsep2,angle=-90]v21c){v21c2}

\pnode(2,-.5){v22a}  \pnode([nodesep=\dotsep2,angle=90]v22a){v22a1}  \pnode([nodesep=\dotsep2,angle=-90]v22a){v22a2}

\pnode(2,0){v22b}  \pnode([nodesep=\dotsep2,angle=90]v22b){v22b1}  \pnode([nodesep=\dotsep2,angle=-90]v22b){v22b2}

\pnode(3,0){v23}  \pnode([nodesep=\dotsep2,angle=90]v23){v231}  \pnode([nodesep=\dotsep2,angle=-90]v23){v232}

%\pnode([nodesep=1,angle=0]b){ba}

\psset{linewidth=.6pt,linecolor=gray}
\pscircle(ra){.25}
\pscircle(v11){.15}
\pscircle(rb){.25}
\pscircle(v21a){.15}
\pscircle(v21b){.15}
\pscircle(v21c){.15}
\pscircle(v22a){.15}
\pscircle(v22b){.15}
\pscircle(v23){.15}
\pscircle(v31){.15}
\psset{linewidth=.8pt,linecolor=black}

\psset{dotsize=3pt}
\psline[linecolor=red,linewidth=1pt](ra0)(ra1)(ra2)  \psline[linecolor=red,linewidth=1pt](rb1)(rb2)(rb3)
\psline[linecolor=blue](ra1)(v21a1)  \psline[linecolor=blue](ra2)(v21a2)  \psdots(ra0)(ra1)(ra2)(ra3)
\psdots(rb0)(rb1)(rb2)(rb3)  
\psdots(v21a1)(v21a2)

\psset{dotsize=6pt}
%\psset{arrows=cc-cc}  %% set the lines to have flush, round ends
\psdots[dotsize=3pt](s)(t)

\psline(s)(ra0) \psline(s)(rb0)  \psline(t)(ra3)  \psline(t)(rb3)
%\psline(ra)(v11)
%\psline(ra0)(v111)  \psline(ra1)(v112)  \psline(v111)(v112)
%\psline(ra)(v21a)
%\psline(ra1)(v21a1)  \psline(ra2)(v21a2)
%\psline(ra)(v21b)
%\psline(ra1)(v21b1)  \psline(ra2)(v21b2)
%\psline(v21b)(v22a)(v21c)(v22b)(v23)
%\psline(v21b1)(v22a1)(v21c1)(v22b1)(v231)  \psline(v21b2)(v22a2)(v21c2)(v22b2)(v232)  \psline(v231)(v232)
%\psline(rb)(v21b)
%\psline(rb1)(v21b1)  \psline(rb2)(v21b2)
%\psline(rb)(v31)
%\psline(rb2)(v311)  \psline(rb3)(v312)  \psline(v311)(v312)
%\pcline(ra)(v31)  \Aput{$\alpha_1$}

\psset{nodesep=.25,angle=180}
\rput([angle=120]s){$s$}
\rput([angle=120]t){$t$}
%\rput([angle=120]ra){$r$}
%\rput([angle=120]rb){$r$}
%\rput([angle=30]v11){$v_{1,1}$}
%\rput([angle=30]v21a){$v_{2,1}$}
%\rput([angle=30]v21b){$v_{2,1}$}
%\rput([angle=30]v21c){$v_{2,1}$}
%\rput([angle=30]v31){$v_{3,1}$}
%\rput([angle=30]v22a){$v_{2,2}$}
%\rput([angle=30]v22b){$v_{2,2}$}
%\rput([angle=30]v23){$v_{2,3}$}

\end{pspicture}

==> images/Original images/exampleT.txt <==
%structure
% attempt to replicate the structure image
%% path is /private/var/tmp/folders.501/TemporaryItems/latexit-1.10.0/
%\raisebox{-1.25em}{\makebox[0em][l]{\includegraphics{structure}}}
\begin{pspicture}[unit=.5in](0,0)(3,1)
%\psgrid(0,0)(0,0)(8,4)
\psset{linewidth=1pt,linecolor=black} % default linewidth=.8pt
\psset{fillcolor=white,dotsize=6pt,dotstyle=*}
\SpecialCoor
% note that in SpecialCoor, coordinates specified as (c1|c2) take the x coordinate from the first point, and the y coordinate from the second point

\pnode(0,0){r}
\pnode(1,.5){v11}
\pnode(1,0){v21} \pnode(2,0){v22}  \pnode(3,0){v23}
\pnode(1,-.5){v31}
%\pnode([nodesep=1,angle=0]b){ba}

%\psset{arrows=cc-cc}  %% set the lines to have flush, round ends
\psdots(r)(v11)(v21)(v31)(v22)(v23)

\psline(r)(v21)(v22)(v23)
\pcline(r)(v11)
\pcline(r)(v31)
%\Aput{$\alpha_1$}

\psset{nodesep=.25,angle=180}
\rput([angle=120]r){$r$}
\rput([angle=30]v11){$v_{1,1}$}
\rput([angle=30]v21){$v_{2,1}$}
\rput([angle=30]v31){$v_{3,1}$}
\rput([angle=30]v22){$v_{2,2}$}
\rput([angle=30]v23){$v_{2,3}$}

\end{pspicture}
